High energy gamma-ray sources in the VVV survey -- II. The AGN counterparts

We identified Active Galactic Nuclei (AGN) candidates as counterparts to unidentified gamma-ray sources (UGS) from the Fermi-LAT Fourth Source Catalogue at lower Galactic latitudes. Our methodology is based on the use of near- and mid-infrared photometric data from the VISTA Variables in the V\'ia L\'actea (VVV) and Wide-field Infrared Survey Explorer (WISE) surveys. The AGN candidates associated with the UGS occupy very different regions from the stars and extragalactic sources in the colour space defined by the VVV and WISE infrared colours. We found 27 near-infrared AGN candidates possibly associated with 14 Fermi-LAT sources using the VVV survey. We also found 2 blazar candidates in the regions of 2 Fermi-LAT sources using WISE data. There is no match between VVV and WISE candidates. We have also examined the K$_\mathrm{s}$ light curves of the VVV candidates and applied the fractional variability amplitude ($\mathrm{\sigma_{rms}}$) and the slope of variation in the K$_\mathrm{s}$ passband to characterise the near-infrared variability. This analysis shows that more than 85% of the candidates have slopes in the K$_\mathrm{s}$ passband $ > 10^{-4}$ mag/day and present $\mathrm{\sigma_{rms}}$ values consistent with a moderate variability. This is in good agreement with typical results seen from type-1 AGN. The combination of YJHK$_\mathrm{s}$ colours and K$_\mathrm{s}$ variability criteria was useful for AGN selection, including its use in identifying counterparts to Fermi $\gamma$-ray sources.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
